On the performance of a cavity method based algorithm for the Prize-Collecting Steiner Tree Problem on graphs

We study the behavior of an algorithm derived from the cavity method for the Prize-Collecting Steiner Tree (PCST) problem on graphs. The algorithm is based on the zero temperature limit of the cavity equations and as such is formally simple (a fixed point equation resolved by iteration) and distributed (parallelizable). We provide a detailed comparison with state-of-the-art algorithms on a wide range of existing benchmarks networks and random graphs. Specifically, we consider an enhanced derivative of the Goemans-Williamson heuristics and the DHEA solver, a Branch and Cut Linear/Integer Programming based approach. The comparison shows that the cavity algorithm outperforms the two algorithms in most large instances both in running time and quality of the solution. Finally we prove a few optimality properties of the solutions provided by our algorithm, including optimality under the two post-processing procedures defined in the Goemans-Williamson derivative and global optimality in some limit cases.

==> reports.txt <==

LIST OF CHANGES:

- Improved the general presentation and grammar
- Moved technical proofs to a new appendix
- Fixed sectioning
- Fixed mathematical notation, making it uniform
- Removed all uncited references
- Extended the introduction, discussing previous results more extensively
- Added error bars to figure 3
- Added a new diagram to describe the PCST problem and message-passing procedure
- Added a new reference
- Clarified the rooting procedure in unrooted problems
- Added an explanatory paragraph about the reinforcement technique


RESPONSES TO THE REFEREES


>----------------------------------------------------------------------
>Report of the First Referee -- EN10792/Biazzo
>----------------------------------------------------------------------

>The Prize-Collecting Steiner Tree Problem (PCST) is a combinatorial
>optimization problem defined on weighted graphs. It is a slightly more
>complicated variant of the well-known problem of finding
>minimum-weight Steiner trees (MST). In 2008, two of the authors of the
>present manuscript were involved in a PRL which showed how the cavity
>method of statistical physics could be used to derive an efficient new
>algorithm for MST (ref [15] of the present manuscript). Later that
>year they cemented the theoretical side of the work by proving certain
>optimality results about the algorithm (ref [22]).

>In the new manuscript, "On the performance of a cavity method based
>algorithm for the prize-collecting Steiner tree problem on graphs",
>Biazzo, Braunstein and Zecchina generalize the methods of [15] to
>derive a message-passing algorithm for PCST. They go on to demonstrate
>the success of their approach by comparing the speed and optimality of
>their algorithm to some existing algorithms by running various
>benchmarks. They also generalize the mathematical methods of [22] to
>prove some simple but relevant results about the limiting optimality
>of their algorithm. They correctly point out that both numerical
>checks and mathematical proofs of optimality are important tests for
>the algorithm and will improve the reputation of message-passing
>algorithms in general.

>The work is on the boundary between computer science and physics, but
>given the strong history of similar works in Physics Review, I believe
>that this journal is a suitable destination for the paper. Also,
>although it is a fairly straightforward generalization of previous
>work by the same authors, I believe that it is sufficiently
>interesting to warrant publication, particularly in a compact
>presentation which includes derivation, benchmarking and proof of
>optimality.

>Despite my generally positive attitude to the work, I must point out
>that there are major problems with the present manuscript which mean I
>cannot recommend publication.

>STYLE:

>As it is presently written I do not think that the manuscript fits
>with the usual Physical Review style. The introduction and discussion
>sections are very short and do not contain a proper discussion of the
>work in the context of the rest of the field (for example, the
>introduction contains only two references). Parts of paper are quite
>mathematical and more suited to a journal like JMP, with numbered
>definitions, theorems and proofs. By contrast, the 'Instances' and
>'Results' sections are filled with data tables and bullet points.

Thanks to the referee for his constructive criticism. We hopefully improved the
general presentation, as well as addressed the points he raised. In particular,
we moved the most technical definition and proof to an appendix.

>Aside from these general concerns, there are several further specific
>problems which must be addressed:

>1) There are numerous typographic and grammatical errors

>2) The sectioning is broken, for example, section IV contains a title
>but no text

Fixed.

>3) Some of the notation is inconsistent and confusing, for example,
>$j\in V(i)$, $j\in i$ and $j \in \partial i$ are all used at different
>times to denote neighboring nodes, also, asterisk is used both for a
>fixed point and a `special value'

Fixed.

>4) The bibliography contains 45 references but I only counted 20 of
>them that are actually mentioned in the text.

We removed all uncited references.

>I recommend that the manuscript should be substantially rewritten to
>address the above concerns and make it more appropriate for Phys Rev
>E. Perhaps it would be a good idea to move the technical details of
>the benchmarking (as well as the mathematical proofs of optimality) to
>appendices.

We moved the technical definition and mathematical proofs to an appendix.

>GENERAL COMMENTS:

>I also have some general comments and alterations which I would like
>to see before I can recommend the paper for publication:

>1) The work is a fairly straightforward generalization of previous
>work by the same authors, namely refs [15] and [22]. There is nothing
>wrong with this per se, but it is not really made clear in the text. I
>think it would benefit the reader if there was a short discussion on
>how the new work is different.

We have added several parts in the introduction which should make clear the 
 differences with previous works as well as the connections with existing 
rigorous results.

>2) The groundwork for the application of a message-passing algorithm
>to this problem is explained in section II.B, but it is quite hard to
>follow. A diagram would help greatly. Also, some additional
>explanation of the steps would be good, for instance the authors could
>emphasize the motivation for the change from minimizing (cost -
>prizes) to minimizing (cost + uncollected prizes).

We added a diagram to help the explanation. The switch to uncollected prizes
was done because it simplifies a bit the notation (the cost becomes c_{ip_i}
where c_{i*} is the node prize) and because it makes the energy non-negative
which is nice in itself. We pointed out this fact in the text.

>3) The steps that lead from equation (4) to equations (5-6) are by now
>quite standard to people who work in this area, but still I do not
>think they are trivial enough to be completely omitted, especially
>when no reference is given which would elucidate the missing details.

We added a reference to this scope.

>4) What is the "ct" term which appears in equations (9-10)?

It corresponds to a generic additive constant (not depending on d or p) 
that plays the role of the normalization term. We gave it a proper name 
and explained it in the text.

>5) In section III.C the authors briefly mention 'reinforcement', which
>is a technique for speeding up the convergence of the message-passing
>algorithm. I think some additional explanation about how the technique
>works and why it is needed would be helpful here.

We have added an explanatory sentence where the (now working) 
link to the C++ code that implements the equations is given.

>6) The authors say a copy of their code is available online. This is
>excellent and sets a very good example to the rest of the community.
>Sadly I couldn't actually find the code on the stated website - please
>could a more specific URL be provided?

We think that there was a period of time in which the site had a 
problem and no code was accessible. Right now everything seems fine 
(under Code in the main manu of the main page, the first one is MSGSTEINER).

>7) I am not convinced by the argument presented in section III.E for
>optimally choosing the root of the tree. Some more explanation or
>perhaps a small example would help.

We hopefully enhanced and clarified the explanation of the root choice 
procedure.

>8) In figure 1, if "the running time of the MSGSTEINER algorithm is
>always smaller", why do the lines cross? 

It was a mistake. Now fixed as such: "For instances that are large enough, the
running time of MSGSTEINER is smaller than the one of DHEA and the difference
increases with the size of the solution tree."

>What does DHEA stand for? It is mentioned in the abstract but I can't find an
>explanation in the paper. 

Fixed. The DHEA code is the BC-ILP algorithm in the rest of the paper. We now
call it DHEA. Thanks.
 
> I assume the lines are noisy because they are results from only
>one instance per graph size - an average over many runs with an
>indication of error would be better.

The lines are averaged over ten different instances. We have added in the
caption of the figure (now Figure 3) the sentence: " The quantities shown in
figure are averaged over ten different realizations". We added errors bars in
figure.

>9) Why has the time limit of 6000 seconds been imposed on the BC-ILP
>algorithm? Table III clearly shows that this limit is being hit very
>often, meaning (I think) that the algorithm is being halted before it
>has finished. In that case, surely it is nonsense to compare the
>optimality of its output?

In the DHEA (BC-ILP) code there is a parameter that fixes the maximum running
time of the program. If DHEA is not able to find the optimum solution within
this time it prints a lower bound for the optimum and a feasible solution if
found. DHEA is a complete algorithm, and as such it will not finish until the
real optimum is found or the time bound is exceeded. The fact that the
algorithm reached the time bound simply shows that it is not able to find the
optimum within the required time. We chose 6000 seconds in order to have
reasonable compromise of quality and running time (which is nevertheless larger
than the one used by the other algorithms).

>----------------------------------------------------------------------
>Report of the Second Referee -- EN10792/Biazzo
>----------------------------------------------------------------------

>This is an interdisciplinary work between statistical physics and
>computer science.

>The authors make a study of the Steiner tree problem, which is a graph
>optimization problem, coming from the computer science literature and
>solve it using the cavity method "borrowed" from spin glass theory.
>The interest for statistical physics is in the method while the
>results themselves concern the computer science community.

>In this report i will only comment on the method itself and on its
>relation to statistical physics problems. On the validness of the
>results i can not comment, as my knowledge over the computer science
>literature is limited.

>In the Steiner tree problem one searches for a subtree of a given
>weighted graph instance with minimum weight.

>Minimization of a cost function on a discrete configuration space
>corresponds with calculating the zero temperature limit of the free
>energy of a spin model over this graph. Hence, the link with
>statistical physics.

>The authors present a method based on the tree-approximation, as
>introduced by Bethe in '36. Since, the configurations of the system
>concern subtrees of the graph, one has to consider a method which
>takes into consideration the lack of loops in the configurations,
>which is a non-trivial global constraint. The authors solve this
>complicated problem using a belief propagation on an adapted
>Hamiltonian. Development of algorithms which can solve hard
>computational problems are always interesting for statistical physics,
>and maybe the algorithm presented can be useful to other optimization
>problems, such as to calculate branched polymer configurations.

>To conclude, the method presented is interesting and the text is
>clearly written. On the results themselves i can not express a
>well-funded opinion. It would be good if a computer
>scientist/mathematician familiar with Steiner tree problems would read
>the text. Below i present a question on the method which hopefully can
>be clarified and some minor comments.

>Question:

>1)One major thing which is not clear to me from the text is how the
>cost of a Steiner tree is determined.
>Do the authors determine the Steiner tree cost from the average cost
>calculated using belief propagation or do they determine a given
>configuration with the belief propagation algorithm and then determine
>the cost of this configuration?
>In the former case the authors have to be careful, as belief
>propagation is known to underestimate the value of ground state
>energies. See for instance the ground state energies of the SK model,
>where the ground state energy per spin is -0.798 in replica symmetry,
>while the exact solution gives -0.763. See also Mézard, Parisi, the
>cavity method at zero temperature, J. Stat. Phys 111 (2003) 1. Such an
>underestimation could influence they final results.
>On the other hand, if the authors determine one given configuration
>(as mentioned in definition 2 of chapter VII for instance), then i
>would recommend them to mention also in chapter III how they determine
>this instance.

Indeed, we are using the second possibility (energy based in one given
configuration, as in Definition 2). Note that if the MS equations converge and
there is no degeneracy (i.e. no fields with multiple maximums), the average
cost (that in the beta\to infty limit is a minimum cost) corresponds to the
energy of the configuration built from the maximums of the local fields fields.
We added an explanation to clarify this in the subsection IIIB. 

>2) Does the algorithm always converge in the cases studied, even after
>adding the small scale factor gamma_t?

We added an explanation to the notes. The answer is that for a sufficiently
large gamma_t we observed experimentally that the algorithm converges in short
times, so our strategy consists in starting with gamma_t = 0 and slowly
increase it until convergence. With this strategy, we always observe
convergence.

>Some minor comments or points i did not understand very well:

>1) The belief propagation assumption is presented in equation (5-6).
>It would be good if the authors point out what are the consequences of
>this algorithm, i.e., when is the algorithm expected to perform well
>and when is it expected to give less good results. In the literature
>it is known that belief propagation "fails" when the graph has either
>many loops or one has clustering phenomena in the solution space.
>Maybe the authors can elaborate on these two points in the context of
>Steiner trees so that the readers of the paper can estimate the
>consequences of this assumption when applying the algorithm presented
>on a concrete problem.

The algorithm is based on the so-called replica symmetric assumption, and as
such will not be strictly exact on systems that do not verify it (i.e. too many
loops or clustering phenomena). Even for graphs coming from ensembles in which
the RS hypothesis is correct in the asymptotic limit, for finite sizes it is
still an approximation. Nevertheless, we believe to have shown that this
inexact information can still be exploited to obtain very good (heuristic)
results.  In particular, we employ a strategy called reinforcement that could
be interpreted as using time-averages of the MS marginals when the equations do
not converge to gradually bootstrap the system into an (easier to solve) system
with sufficently large external ﬁelds. With this method, the algorithm seems to
essentially always converge, giving an heuristic solution that as
experimentally verified in the article, is often very good. 

In essence we believe that this paper helps greatly to evaluate the range of
applicability of the message-passing technique in a demonstrative way, i.e. by
showing the performance in a battery of examples (our testing includes a large
number of different kinds of networks, from structured benchmarks to random
graphs).

>2)It would be very helpful if the authors can present a graphical
>representation of the Steiner tree problem. For sure this would make
>it easier to interpret the related algorithm and the different
>versions of the Steiner tree problem.

We have added a figure which hopefully will help to clarify.

>3)The references [3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 17, 18, 19,
>27, 28, 29, 30, 31, 32, 33, 34, 35] do not appear in the main text and
>concern some bioinformatics/molecular biology problematic. Maybe the
>authors can limit citations to works related to the Steiner tree
>problem?

We removed many unneeded references.

>4)I have the impression that the marginal in equation (5) is not
>normalized. If my impression is correct, the authors should replace
>the equality sign by a "proportionality" sign.

Indeed, we corrected this.

>5)Equations (20-24) appear to be rather trivial to me. As far as i
>could notice, they are simply the same equations as presented in
>(14-18) up to a time index. Is it really necessary to repeat the
>equations again?

We eliminated (20-24) to shorten the description, explaining it in words.

>6)There seems to be a change of notation from equations (20) on.
>Instead of k\in j, the authors seem to use k \in \partial j, in the
>subscript of the summation signs.

We have corrected it.

>7)To keep notation consistent i think before equation (25) one should
>have \psi_j(d_j, p_j), instead of \psi_{i}(d_i, p_i)

Fixed, thanks.

>8)Page 12, in the paragraph which begins with "In order to
>understand...". The authors should reread this sentence, it appears to
>me that it doesn't makes grammatically too much senses.

We hopefully improved the presentation and grammar.

>9)Page 16, Definition 3: it is not clear to me whether the computation
>tree is uniquely defined or not. Since the authors speak of "the
>computation tree", i would be implied to say yes. But, later on they
>define the computation tree using the non-backtracking paths starting
>in one node "v_0". Isn't the tree dependent on the choice of v_0?

Indeed, for different choices we get different (infinite) graphs, but they are
isomorphic. This can be seen as follows: consider v1,v2 connected by a path p
from v1 to v2 and the two computation trees T_v1 and T_v2.  Any non
backtracking path starting in v2 can be converted in a non-backtracking path
starting in v1 by prepending p and removing the backtracking parts of the
resulting path.  This gives the isomorphism between T_v2 and T_v1.  The finite
computation tree T(v0,d) depends instead strongly on v0.  We added an
explanation to the text.

>10)On page 17, remark 4, the authors mention that the MS equations are
>exact on a tree and have therefore a unique fixed point. Is this
>obvious? Is this based on a proof?

This is not completely obvious, but it is a general result (valid for any
tree-structured hamiltonian) that BP and MS are exact on trees. The
uncorrelation hypothesis of cavity variables in BP is trivially exact on trees,
because they live in separate components in the cavity graph. For a proof see
e.g. M. Mezard and A. Montanari (2009), ‘Information, Physics, and
Computation’, Oxford University Press, Oxford. We added this reference to the
manuscript as well.

>11)Page 18, above corallary 7. It was not clear to me why the MS
>solution p^\ast is optimal in the computation tree.

This is because of 10), i.e. the MS solution is exact on trees. We clarified
this in the text.

>----------------------------------------------------------------------
>Report of the Third Referee -- EN10792/Biazzo
>----------------------------------------------------------------------

>This article studies the Prize Collecting Steiner Tree problem with a
>message passing algorithm. The algorithm resembles a lot the one
>introduced by the second and third authors (and coauthors) for the
>problem of Steiner trees in [15]. The MPA algorithm was also applied
>by the second and third author to the PCST problem in a paper with
>Bailly-Bechet. The present article includes detailed derivation of the
>algorithm and detailed comparison of the performance of the algorithm
>with other existing techniques. I agree with the authors that
>"benchmarking plays an important role in helping the process of
>integrating MPAs with the existing techniques." moreover the
>performance of their algorithm seems to be overall better than of the
>existing one, and I hence recommend the article for publication once
>my major comments are addressed.

>Major comments:

>* Some parts of the article are written in a very bad English - in
>particular sections V and VI. After struggling with understanding
>sentences of these sections, that often do not include a verb, mix
>plural with singular, or have other basic grammar problems (too
>numerous to be listed), it made me roll my eyes when I read the very
>first sentence of the Discussion "We made a 'comprehensive' comparison
>.....". Please improve the presentation by careful proofreading.

>* The algorithm is presented in a detailed way which I find very
>useful. But it is not discussed explicitly how does the running time
>scale with the various constants |V|, |E|, D, etc. I think a paragraph
>devoted to that would be very useful.

We extended a bit the paragraph discussing the running time in IIIA.

>* Why does the caption of Fig. 1 say "The running time of the
>MSGSTEINER algorithm is 'always' smaller" if in the graph the running
>time is sometimes larger!?

It's a mistake. Now fixed: "For instances that are large enough, the running
time of MSGSTEINER is smaller than the one of DHEA and the difference increases
with the expected solution tree."

>* Discuss the relation to the paper on MPA for PCST by Bailly-Bechet ,
>Braunstein, Zecchina.

The conference paper "Bailly-Bechet M, Braunstein A, Zecchina R. A
Prize-Collecting Steiner Tree Approach for Transduction Network Inference. In:
Proceedings of the 7th International Conference on Computational Methods in
Systems Biology. Springer; 2009. 95"  is focused essentially on validating the
PCST model for inference in biological systems, e.g. comparing
the results one obtains by minimizing the PCST with respect to a minimization
corresponding other models, e.g. chain cascades, and generally validating the
method with results in the biology literature. In this work, as promised in the
abstract, we focused on a comparison of our algorithm with state-of-the art
algorithms specifically designed for the PCST in a systematic way. Moreover, we
provide analytic results on the optimality of the solutions found.

>Minor comments:

>* Please detail what is meant by "fixed point is 'naturally lifted' to
>another fixed point".

It means 'transported', i.e. the construction given explicitely in the proof. 
The idea is that a fixed point in G can be mapped into an "equivalent" 
fixed point in the computation tree, in a natural way because the graphs are 
locally isomorphic and the equations are local.

>* Are normalizations missing in eqs. (5)-(6)?

Indeed, this was corrected (using proportionality signs)

>* Punctuation marks are missing after equations in the whole paper.

Fixed.

>* Say what is "ct" in eqs. (9)-(10). Should there be such a term in
>(19)?

ct was meant denote a generic additive constant. We gave instead 
a name to the constant and added an explanation.

>* When referring to equations use '(10)' instead of '10', on many
>places.

We corrected this in the whole manuscript.



